A new approach in modeling the response of RPC detectors

The response of RPC detectors is highly sensitive to environmental variables. A novel approach is presented to model the response of RPC detectors in a variety of experimental conditions. The algorithm, based on Artificial Neural Networks, has been developed and tested on the CMS RPC gas gain monitoring system during commissioning.

==> regen_predch7.dat <==
272.35;179.1;7;3;7;1
191.52;179.1
188.93;180.25
192.15;185.16
198.96;196.68
201.66;185.73
196.32;188.03
195.55;190.16
199.1;185.28
199.11;187.59
195.62;184.56
194.39;186.93
195.05;189.25
196.01;190.06
201.5;193.1
198.98;192.88
194.34;191.43
202.32;191.83
203.93;200.63
209.57;203.4
213.64;199.44
213.68;206.3
216.74;211.21
215.28;207.78
216.56;206.49
219.19;206.49
219.43;209.41
215.4;204.53
227.24;224.28
232.12;227.08
234.92;230.45
233.35;228.46
232.9;230.35
237.54;230.35
238.02;228.46
254.22;249.43
253.4;224.66
256.39;216.49
257.46;243.13
283.27;192.21
286.99;246.58
289.62;246.58
308.29;248.3
309.62;229.48
313.91;190.73
294.46;186.18
301.67;245.71
298.9;225.85
285.03;235.22
278.61;250.93
291.38;189.94
283.56;197.43
289.78;249.17
288.07;189.3
288.34;221.85
281.69;254.73
289.32;210.92
274.63;253.85
282.12;223.81
277.44;252.86
279.54;207.99
274.31;249.17
268.31;253.99
267.05;199.4
265.41;254.98
270.34;200.66
263.31;251.3
271.21;249.99
262.32;248.52
246.71;232.53
247.34;242.35
250.41;237.28
237.16;242.55
230.27;226.93
239.65;218.22
239.67;232.75
232.81;228.46
231.08;224.97
237.11;224.66
225.24;226.71
224.65;239.32
224.82;218.65
232.63;219.42
233.12;227.67
227.58;228.49
233.23;241.94
229.98;227.12
230.75;234.22
232.38;230.35
229.1;230.41
230.7;228.46
224.28;241.24
228.76;241.24
229.87;239.66
230.56;219.74
228.82;222.59
222.91;221.16
218.74;209.89
226.73;221.16
219.85;222.56
223.4;233.93
223.35;223.66
227.34;220.47
220.79;233.77
223.87;213.73
224.67;213.73
221.45;215.29
220.37;214.15
224.08;211.3
217.96;204.25
204.12;185.94
198.91;190.23
194.22;172.16
186.55;190.69
183.53;190.37
179.02;179.29
173.23;175.15
169.67;184.78
166.27;198.35
164.07;173.48
164.8;188.56
158.75;173.54
157.39;171.68
155.8;166.67
160.53;184.32
162.76;191.08
174.42;191.83
184.98;193.78
186.57;196.19
191.01;192.91
198.14;208.56
197.34;202.8
205.17;201.68
200.88;199.96
208.63;204.57
208.34;206.13
203.52;199.96
203.1;204.65
206.98;193.31
204.52;195.21
206.02;196.68
205.34;197.71
208.88;199.12
213.05;189.47
244.3;190.3
244.95;187.79
266.08;187.46
263.52;192.13
271.51;189.97
278.26;185.7
196.02;196.24
190.13;196.24
193.15;187.7
192.91;187.7
199.15;194.22
196.14;194.22
195.21;191.43
193.52;190.02
193.46;187.79
200.31;189.37
191.68;190.3
198.24;194.7
195.32;192.86
197.36;196.24
193.18;187.7
192.34;190.3
195.15;187.79
184.46;187.7
188.08;190.02
201.84;193.78
203.87;196.35
197.89;195.48
207.67;201.54
206.34;201.54
213.1;206.49
211.83;210.87
209.41;206.49
213.8;218.62
209.3;211.21
206.03;210.87
207.93;208.66
210.34;209.41
217.01;211.28
213.77;212.18
217.38;208.65
219.86;217.03
219.53;218.8
225.13;219.92
224.51;243.07
224.84;234.68
228.21;224.39
225.56;228.48
227.59;227.97
231.24;228.48
233.97;230.23
229.66;230.23
224.87;219.92
218.8;230.07
233.14;248.82
239.34;240.52
241.98;232.78
239.75;230.86
251.24;245.08
250.36;243.12
253.29;243.12
257.12;249.49
255.16;253.31
263.06;251.07
263.1;249.49
264.01;213.73
261.34;238.34
260.96;254.49
264.33;247.15
268.37;232.62
264.52;205.81
225.35;241.14
232.14;226.4
226.12;233.88
231.36;240.13
237.22;242.58
247.47;233.38
240.46;243.36
249.55;242.58
243.09;232.33
243.21;237.87
247.76;240.42
248.43;232.33
247.49;246.15
249.46;243.26
258.06;248.05
256.73;241.78
248.13;243.03
242.14;235.75
237.06;232.77
229.49;191.6
220.81;201.12
217.77;197.42
212.21;228.27
201.2;216.68
200.92;187.5
194.6;217.55
187.43;218.63
185.35;181.24
179.7;211.55
184.57;211.55
176.13;206.84
177.11;206.84
179.9;215.98
180.03;191.62
178.21;206.65
173.9;189.26
181.36;211.62
178.74;221.9
168.62;187.8
174.64;206.65
169.84;211.33
169.79;210.2
171.67;166.73
166.89;210.2
169.53;185.96
169.44;222.16
173.56;216.07
179.07;213.82
185.2;214.69
185.04;215.75
188.61;216.71
187.16;206.49
191.47;206.3
194.85;196.36
191.4;196.74
192.24;190.98
189.6;191.45
187.23;189.75
189.04;185.7
181.8;184.84
188.04;188.4
187.61;186.93
190.42;188.03
192.18;194.09
194.73;192.67
190.93;191.41
194.26;191.41
191.2;192.18
189.01;189.9
193.54;189.78
189.36;189.78
192.33;197.07
193.29;195.34
192.42;188.81
190.99;188.29
196.25;188.29
187.57;188.08
188.61;188.29
185.58;197.36
189.65;193.17
186.88;191.61
193.35;191.61
192.04;200.18
192.98;192.15
193.49;191.61
194.94;199.52
192.78;201.23
192.39;201.23
194.38;201.23
195.76;199.52
192.57;201.79
195.05;193.59
188.93;193.59
188.64;193.59
189.31;192.15
195.9;194.29
189.23;193.59
192.69;193.59
189.4;194.29
190.89;195.71
196.03;194.29
193.57;193.59
193.12;194.29
195.83;203.47
201.07;201.79
198.07;201.79
202.36;201.79
197.95;202.58
199.11;203.47
197.74;201.79
195.64;202.58
195.62;201.79
187.49;185.23
182.31;186.62
180.72;182.19
177.77;176.25
173.49;174.95
172.18;172.48
167.15;150.34
161.9;152.76
159.45;172.28
156.78;107.46
153.87;163.25
150.71;161.66
145.29;117.06
147.1;128.02
144.28;150
141.32;141.26
142.3;141.26
140.23;117.56
141.93;154.82
141.94;118.12
137.89;118.12
135.1;162.11
137.68;95.976
136.7;159.69
136.62;119.18
133.49;131.13
133.08;101.72
133.4;152.74
134.31;120.08
134.38;108.82
134.77;130.26
137.4;130.26
138.99;154.92
135.44;151.47
137.86;151.47
137.4;155.13
138.77;155.13
136.93;166.31
136.22;169.1
137.13;144.45
136.15;145.43
135.69;149.61
134.04;141.74
133.94;144.76
133.24;149.55
133.73;141.43
173.07;147.6

